Gravitational Waves and Inspiraling Compact Binaries in Alternative Theories of Gravity

This dissertation consists of four parts. In Part I, we briefly review fundamental theories of gravity, performed experimental tests, and gravitational waves. The framework and the methods that we use in our calculations are discussed in Part II. This part includes reviewing the methods of the Parametrized Post-Newtonian (PPN) framework, Direct Integration of Relaxed Einstein Equations (DIRE), and Matched Filtering. In Part III, we calculate the explicit equations of motion for non-spinning compact objects (neutron stars or black holes) to 2.5 post-Newtonian order, or $O(v/c)^5$ beyond Newtonian gravity, in a general class of alternative theories to general relativity known as scalar-tensor theories. For the conservative part of the motion, we obtain the two-body Lagrangian and conserved energy and momentum through second post-Newtonian order. We find the contributions to gravitational radiation reaction to 1.5 post-Newtonian and 2.5 post-Newtonian orders, the former corresponding to the effects of dipole gravitational radiation. For binary black holes we show that the motion through 2.5 post-Newtonian order is observationally identical to that predicted by general relativity. In Part IV, we construct a parametrized dispersion relation that can produce a range of predictions of alternative theories of gravity for violations of Lorentz invariance in gravitation, and investigate their impact on the propagation of gravitational waves. We show how such corrections map to the waveform observable by a gravitational-wave detector, and to the "parametrized post-Einsteinian framework", proposed to model a range of deviations from General Relativity. Given a gravitational-wave detection, the lack of evidence for such corrections could then be used to place a constraint on Lorentz violation.

==> Figures/drawing.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{428.9191962bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.54473508)%
    \put(0,0){\includegraphics[width=\unitlength]{drawing.pdf}}%
    \put(0.09687972,1.19469612){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.0551438\unitlength}\raggedright t\\ \end{minipage}}}%
    \put(0.09155071,1.56239777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41033373\unitlength}\raggedright sadad\\ \end{minipage}}}%
    \put(0.25674999,1.17870913){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.65546809\unitlength}\raggedright dsdsd\end{minipage}}}%
    \put(0.3260271,1.37588245){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46362381\unitlength}\raggedright $m_w\\ $$$\end{minipage}}}%
    \put(0.80030891,1.29594734){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31974052\unitlength}\raggedright $b_f$\end{minipage}}}%
    \put(0.24076297,0.74705942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.87395748\unitlength}\raggedright $S_{cliff}^f$\end{minipage}}}%
  \end{picture}%
\endgroup%

